Deconvolution of High-Dimensional Mixtures via Boosting, with Application to Diffusion-Weighted MRI of Human Brain

Diffusion-weighted magnetic resonance imaging (DWI) and fiber tractography are the only methods to measure the structure of the white matter in the living human brain. The diffusion signal has been modelled as the combined contribution from many individual fascicles of nerve fibers passing through each location in the white matter. Typically, this is done via basis pursuit, but estimation of the exact directions is limited due to discretization. The difficulties inherent in modeling DWI data are shared by many other problems involving fitting non-parametric mixture models. Ekanadaham et al. proposed an approach, continuous basis pursuit, to overcome discretization error in the 1-dimensional case (e.g., spike-sorting). Here, we propose a more general algorithm that fits mixture models of any dimensionality without discretization. Our algorithm uses the principles of L2-boost, together with refitting of the weights and pruning of the parameters. The addition of these steps to L2-boost both accelerates the algorithm and assures its accuracy. We refer to the resulting algorithm as elastic basis pursuit, or EBP, since it expands and contracts the active set of kernels as needed. We show that in contrast to existing approaches to fitting mixtures, our boosting framework (1) enables the selection of the optimal bias-variance tradeoff along the solution path, and (2) scales with high-dimensional problems. In simulations of DWI, we find that EBP yields better parameter estimates than a non-negative least squares (NNLS) approach, or the standard model used in DWI, the tensor model, which serves as the basis for diffusion tensor imaging (DTI). We demonstrate the utility of the method in DWI data acquired in parts of the brain containing crossings of multiple fascicles of nerve fibers.

==> nips_ebp_2014/README.txt <==

 "Fast Deconvolution of High-Dimensional Mixtures via Boosting..."

Contents of this .zip file include:
 - nips_ebp_2014_suppl.pdf : Supplementary material for the paper
 - README.txt : this file
 - generic/ : (slow) code implementing EBP on general problems, with a toy example
 - dwi/ : an implementation of EBP optimized for DWI fiber deconvolution

Files included in the generic/ directory:
 - demonstration.m : a tutorial of EBP on a toy example, with detailed comments
 - elastic_basis_pursuit.m : an implementation of EBP
 - generate_signal.m : a function for generating synthetic data with noise
 - generic_oracle.m : an implementation of a general-purpose oracle, using gradient descent
 - nnls_fit.m : an implementation of NNLS-based deconvolution
 - predictor_matrix.m : a utility function for generating the matrix of kernel function vectors
 - sample_parameters.m : a function for sampling random parameters, e.g. for generating simulation models
 - validation_function.m : a function which estimates the prediction error of a model using a validation data set

Files included in the dwi/ directory
 - GridSphere/ : a package by Kurt von Laven for generating a geodesic polyhedron
 - biggridsphere.m : a function for generating a grid on the surface of a sphere
 - cbpmat.m : a utility function used for first-order CBP
 - cyl2.m : a utility function obtaining coordinates of a 3D cylinder
 - dti_design_matrix.m : a utility function used by dti_fit
 - dti_fit.m : fits the DTI model to data
 - dwi_ebp.m : fits a mixture model to data using EBP
 - figures.m : the code used to generate the figures in the paper
 - generate_data.m : generates synthetic data
 - genrotmat.m : utility function for generating a 3D rotation matrix
 - realdata0.mat : data file which includes parameters used in obtaining the DWI data
 - realdata6.mat : DWI data for a region of interest in the white matter
 - realdata_var_ker.m : code for fitting various mixture models to real data
 - sphlattice.m : code for generating a lattice inside a 3D sphere
 - ste_tan0.m : the Steksjal-Tanner equation describing the diffusion signal generated by an oriented white matter fiber
 - symearthmover.m : calculates the Earth Mover's Distance between two mixtures of white matter fibers
 - xfinder_random2.m : an implementation of an oracle for fitting a single fiber to a residual


==> nips_ebp_2014/dwi/GridSphere/license.txt <==
Copyright (c) 2010, Kurt von Laven
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.

